A new photometric and dynamical study of the eclipsing binary star HW Virginis

A growing number of eclipsing binary systems of the "HW Vir" kind (i. e., composed by a subdwarf-B/O primary star and an M dwarf secondary) show variations in their orbital period, also called Eclipse Time Variations (ETVs). Their physical origin is not yet known with certainty: while some ETVs have been claimed to arise from dynamical perturbations due to the presence of circumbinary planetary companions, other authors suggest that the Applegate effect or other unknown stellar mechanisms could be responsible for them. In this work, we present twenty-eight unpublished high-precision light curves of one of the most controversial of these systems, the prototype HW Virginis. We homogeneously analysed the new eclipse timings together with historical data obtained between 1983 and 2012, demonstrating that the planetary models previously claimed do not fit the new photometric data, besides being dynamically unstable. In an effort to find a new model able to fit all the available data, we developed a new approach based on a global-search genetic algorithm and eventually found two new distinct families of solutions that fit the observed timings very well, yet dynamically unstable at the 10^5-year time scale. This serves as a cautionary tale on the existence of formal solutions that apparently explain ETVs but are not physically meaningful, and on the need of carefully testing their stability. On the other hand, our data confirm the presence of an ETV on HW Vir that known stellar mechanisms are unable to explain, pushing towards further observing and modelling efforts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
